Efficient TBox Reasoning with Value Restrictions using the $\mathcal{FL}_{o}$wer reasoner

The inexpressive Description Logic (DL) $\mathcal{FL}_0$, which has conjunction and value restriction as its only concept constructors, had fallen into disrepute when it turned out that reasoning in $\mathcal{FL}_0$ w.r.t. general TBoxes is ExpTime-complete, i.e., as hard as in the considerably more expressive logic $\mathcal{ALC}$. In this paper, we rehabilitate $\mathcal{FL}_0$ by presenting a dedicated subsumption algorithm for $\mathcal{FL}_0$, which is much simpler than the tableau-based algorithms employed by highly optimized DL reasoners. Our experiments show that the performance of our novel algorithm, as prototypically implemented in our $\mathcal{FL}_o$wer reasoner, compares very well with that of the highly optimized reasoners. $\mathcal{FL}_o$wer can also deal with ontologies written in the extension $\mathcal{FL}_{\bot}$ of $\mathcal{FL}_0$ with the top and the bottom concept by employing a polynomial-time reduction, shown in this paper, which eliminates top and bottom. We also investigate the complexity of reasoning in DLs related to the Horn-fragments of $\mathcal{FL}_0$ and $\mathcal{FL}_{\bot}$.

==> data/mowlcorp-axioms.txt <==
507
516
531
555
566
573
581
598
598
599
618
643
646
646
650
650
655
656
673
676
687
690
699
705
771
775
780
780
804
811
815
841
845
850
853
855
862
878
892
894
922
927
934
935
937
941
948
959
963
965
983
987
990
1020
1023
1027
1071
1096
1104
1104
1138
1153
1163
1164
1179
1224
1271
1295
1326
1329
1335
1336
1337
1341
1342
1357
1402
1422
1435
1441
1454
1458
1479
1502
1503
1527
1559
1592
1604
1614
1616
1639
1652
1652
1659
1703
1704
1726
1727
1767
1769
1798
1804
1806
1835
1836
1845
1890
1946
1946
1957
1960
1981
1989
1990
1996
2000
2052
2056
2056
2066
2089
2125
2125
2130
2132
2132
2138
2213
2213
2237
2267
2282
2285
2298
2358
2374
2377
2401
2407
2415
2424
2454
2463
2468
2510
2529
2530
2530
2555
2571
2575
2585
2596
2648
2669
2669
2794
2794
2825
2842
2856
2856
2908
2930
2942
2951
2982
3083
3222
3290
3326
3336
3336
3345
3346
3351
3351
3414
3462
3468
3514
3514
3575
3610
3640
3640
3648
3674
3720
3873
3874
3892
3959
3959
3965
4010
4107
4171
4202
4258
4316
4316
4345
4585
4607
5083
5096
5098
5183
5264
5337
5473
5515
5693
5849
6016
6135
6198
6215
6264
6295
6345
6369
6369
6416
6429
6497
6510
6585
6587
6596
6596
6603
6676
6710
6712
6721
6763
6767
6800
6892
6976
7062
7130
7130
7724
8001
8243
8243
8245
8294
8572
8805
8806
8806
8888
8985
9081
9094
9303
9483
9905
10100
10158
10346
10515
10617
10738
10791
10861
10863
10900
10996
11752
11789
11831
11877
11878
12249
12341
12732
12824
12905
12916
12943
13189
13218
13630
13667
13676
13679
13708
13760
13773
13776
14180
14348
14547
14791
14869
14947
15380
16237
16382
16736
17529
17622
18068
18074
18676
18676
19382
20389
21177
21307
21498
21945
21969
22417
22492
22708
22811
23108
23735
23880
23931
25597
25630
26079
26776
28095
28838
31921
32313
32909
32909
33235
35444
36110
37292
38589
38639
41370
41380
44155
44549
44891
45778
45815
47490
48397
49746
54739
56383
57581
58106
64742
64801
64857
64944
68879
69065
69743
72330
78974
78974
78974
78974
79380
84064
85368
86834
95847
111983
113848
115869
131385
144871
154186
279682
279682


==> data/mowlcorp-concepts.txt <==
501
502
505
513
515
525
525
534
536
536
536
539
553
555
568
574
583
584
586
597
602
617
626
636
644
658
676
676
691
692
692
700
704
710
754
763
766
768
784
786
802
803
805
807
807
808
809
812
813
821
822
824
836
837
840
846
856
861
865
880
923
940
941
975
986
1000
1009
1025
1032
1039
1072
1098
1098
1101
1107
1134
1153
1172
1177
1200
1214
1244
1274
1292
1297
1297
1308
1312
1315
1331
1396
1396
1411
1412
1427
1453
1460
1469
1469
1470
1479
1514
1539
1539
1555
1555
1555
1555
1583
1584
1586
1601
1604
1678
1678
1709
1726
1781
1828
1830
1835
1856
1856
1861
1906
1925
1925
1927
1930
1966
1970
1977
1993
1998
2010
2064
2066
2066
2076
2136
2136
2163
2163
2163
2218
2227
2238
2239
2241
2258
2258
2285
2291
2292
2295
2352
2359
2359
2362
2362
2369
2375
2397
2405
2410
2423
2490
2490
2491
2492
2552
2552
2721
2727
2736
2736
2740
2740
2749
2789
2795
2824
2984
3112
3206
3206
3220
3220
3220
3450
3495
3523
3557
3592
3592
3592
3619
3642
3642
3718
3722
3825
3831
3873
3874
3883
3887
3907
3956
4033
4066
4081
4100
4105
4138
4138
4156
4196
4203
4262
4269
4317
4317
4376
4511
4524
4554
4586
4661
4908
5104
5386
5488
5490
5553
5581
5588
5667
5667
5667
5700
5804
5836
5862
6056
6062
6182
6253
6255
6337
6418
6577
6584
6584
6600
6612
6613
6674
6684
7133
7137
7365
7589
7695
7744
7744
7784
7792
7806
7823
8008
8221
8222
8222
8290
8624
8775
9543
9697
9703
9703
9867
10139
10327
10419
10428
10428
10433
10447
11040
11042
11594
11703
11785
11785
12075
12112
12528
14260
14346
14441
14553
14877
15081
15116
15316
15381
15960
16299
16527
17551
17822
19136
19226
19358
19577
20960
21763
22156
22186
22219
23036
23042
23346
24016
24710
25173
25785
25793
25840
26183
26490
26724
27652
27652
28938
30165
30417
30429
31847
32324
34944
35316
35602
35836
37247
37997
38591
38633
38640
38894
38929
38958
39007
41134
41717
41819
42889
44271
45371
47260
48395
54796
56209
58799
60694
67045
68465
70742
71386
76288
78977
78977
78977
78977
84065
112540
125675
128941
136524
177186
177186


==> data/mowlcorp-restrictions.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0


==> data/mowlcorp-roles.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
3
3
3
3
3
3
5
5
7
8
9
9
9
9
9
9
9
10
10
10
10
12
12
13
13
16
16
16
16
17
17
19
20
20
20
20
20
20
20
20
20
20
20
20
21
22
24
25
25
25
26
28
28
29
34
37
38
38
39
42
42
42
44
44
44
44
45
46
46
48
54
54
56
57
58
63
63
69
70
70
74
74
74
79
80
82
82
84
85
89
103
110
138
141
188
208
234
238
254
258
324
346
347
357
364
379
379
382
406
410
414
414
416
590
670
962
4732
15717


==> data/ore-axioms.txt <==
555
567
597
602
603
732
776
842
940
964
1027
1153
1175
1200
1283
1374
1392
1396
1459
1512
1626
1676
1691
1802
1815
1991
2001
2110
2317
2325
2395
2395
2406
2407
2411
2433
2673
2675
2703
2732
2763
2763
2809
2822
2863
2935
2983
3038
3046
3058
3088
3088
3133
3454
3552
3634
3775
4078
4402
4409
4409
4528
4532
4830
4995
5100
5119
5121
5154
5353
5804
6429
6585
6710
7044
7047
7279
8364
8470
8572
8926
9245
9567
10042
10042
10253
10768
10916
11864
11877
11879
11936
12112
12243
12318
12342
12347
12365
12591
13003
13077
13077
13189
13679
13730
13730
13730
13732
13832
13885
14547
14869
16382
16464
17285
17934
18104
18178
18324
18864
19137
19382
19680
19884
20389
21574
24422
25634
26527
27189
29516
31215
32313
32917
33602
37681
37683
37815
38589
38639
45461
46800
49392
50786
60502
61278
63158
63749
65566
65926
66977
69129
72980
78497
78784
79894
80523
80761
84385
89820
89854
90282
94683
106598
106894
113333
114922
115744
115744
118044
118046
121708
126541
134246
138357
140955
144935
148554
157488
167351
167961
177695
182784
193632
232267
232753
238818
257089
262266
289206
296202
337936
396047
432805
442498
652355
652355
678470
733098
847755
903613
952087
981144
981144
981146
1869498
1974320
2249882
3137899


==> data/ore-concepts.txt <==
512
539
574
597
600
607
709
746
808
837
838
862
889
889
1000
1093
1153
1165
1188
1191
1214
1220
1263
1263
1315
1415
1444
1470
1494
1538
1555
1555
1555
1601
1617
1648
1663
1743
1864
1864
1880
1926
1997
2038
2073
2258
2287
2291
2339
2674
2674
2785
2982
3039
3205
3554
3619
3714
3714
3832
3947
4001
4238
4317
4317
4327
4327
4358
4391
4952
5650
5677
5698
5879
5899
5946
6253
6584
6593
6658
6785
6785
6885
6917
7044
7053
7123
7133
7224
7490
7498
7550
7557
8463
8728
8747
8755
8849
9158
9457
9703
9706
9754
9764
9867
9987
9990
10428
10549
10572
10856
11594
12053
13731
13731
13731
13734
13861
14883
15317
15555
15865
15960
16206
17069
17268
17736
17942
18437
18758
19136
19162
19192
19194
19476
19516
19892
20167
20225
20336
20354
20389
20569
20603
23653
24423
25159
25440
26454
27652
29538
29845
29971
32324
32917
33609
34236
34641
35316
35622
37373
37453
37511
37523
37695
37836
37962
38389
38590
38640
38958
39007
39853
44271
44271
44271
44354
44857
44860
45468
47144
50987
51949
55204
58376
58887
59006
60973
74054
74838
78977
80468
86011
106896
123311
137334
142884
150979
264022
281776
305349
517023
517023
733100
847760
903617
981148
981148
981151


==> data/ore-restrictions.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
3
3
3
6
6
7
7
7
14
18
19
22
25
25
35
36
36
58
75
87
97
114
133
151
152
155
194
195
262
302
324
328
341
352
360
365
368
386
404
420
420
434
438
454
454
454
473
483
540
540
543
543
552
556
608
655
683
775
855
898
938
938
948
1198
1508
1581
1617
1617
1617
1659
1841
1855
1858
1993
2001
2036
2149
2220
2523
2558
2604
2716
2928
2928
2962
3193
3356
3575
3575
3639
4000
4130
4555
4587
4602
4649
4649
4821
4821
4821
4821
5691
5726
5782
6115
6501
6707
6895
6952
7227
7257
8386
8495
8926
8994
9082
9209
9277
10245
11154
11507
11856
11912
12026
12026
12355
12412
12434
12600
13691
13899
17054
18917
18917
18917
19276
19276
20806
21484
22220
23972
24136
24763
25999
29113
30120
37371
38524
82828
136062
150890
150890
225283


==> data/ore-roles.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
6
6
6
6
6
6
6
6
6
6
6
6
7
7
7
7
8
9
9
9
9
9
9
9
9
9
9
9
9
9
10
12
13
13
14
14
14
14
14
16
16
16
16
18
18
18
20
23
25
25
25
26
27
27
29
32
33
33
48
48
48
50
52
109
151
163
164

